Mufasa:The strength and evolution of galaxy conformity in various tracers

We investigate galaxy conformity using the Mufasa cosmological hydrodynamical simulation. We show a bimodal distribution in galaxy colour with radius, albeit with too many low-mass quenched satellite galaxies compared to observations. Mufasa produces conformity in observed properties such as colour, sSFR, and HI content; i.e neighbouring galaxies have similar properties. We see analogous trends in other properties such as in environment, stellar age, H$_2$ content, and metallicity. We introduce quantifying conformity using $S(R)$, measuring the relative difference in upper and lower quartile properties of the neighbours. We show that low-mass and non-quenched haloes have weak conformity ($S(R)\leq 0.5$) extending to large projected radii $R$ in all properties, while high-mass and quenched haloes have strong conformity ($S(R)\sim 1$) that diminishes rapidly with $R$ and disappears at $R\geq 1$ Mpc. $S(R)$ is strongest for environment in low-mass haloes, and sSFR (or colour) in high-mass haloes, and is dominated by one-halo conformity with the exception of HI in small haloes. Metallicity shows a curious anti-conformity in massive haloes. Tracking the evolution of conformity for $z=0$ galaxies back in time shows that conformity broadly emerges as a late-time ($z\leq 1$) phenomenon. However, for fixed halo mass bins, conformity is fairly constant with redshift out to $z\geq 2$. These trends are consistent with the idea that strong conformity only emerges once haloes grow above Mufasa's quenching mass scale of $\sim 10^{12}M_\odot$. A quantitative measure of conformity in various properties, along with its evolution, thus represents a new and stringent test of the impact of quenching on environment within current galaxy formation models.

==> revision.txt <==
ASSISTANT EDITOR COMMENTS:
Please now login to your submission on ScholarOne,
and check that your final source files (ZIP/TAR) and
manuscript (PDF/PS/DOC) are all present,
i.e. with all highlighted/bold fonts for the reviewer removed,
and completely ready for publication.
** Please note this is a necessary step –your manuscript
can only be sent to the publisher once this is done! **

RESPONSE: These are done, thank you.

